Towards Compositional Interpretability for XAI

Artificial intelligence (AI) is currently based largely on black-box machine learning models which lack interpretability. The field of eXplainable AI (XAI) strives to address this major concern, being critical in high-stakes areas such as the finance, legal and health sectors. We present an approach to defining AI models and their interpretability based on category theory. For this we employ the notion of a compositional model, which sees a model in terms of formal string diagrams which capture its abstract structure together with its concrete implementation. This comprehensive view incorporates deterministic, probabilistic and quantum models. We compare a wide range of AI models as compositional models, including linear and rule-based models, (recurrent) neural networks, transformers, VAEs, and causal and DisCoCirc models. Next we give a definition of interpretation of a model in terms of its compositional structure, demonstrating how to analyse the interpretability of a model, and using this to clarify common themes in XAI. We find that what makes the standard 'intrinsically interpretable' models so transparent is brought out most clearly diagrammatically. This leads us to the more general notion of compositionally-interpretable (CI) models, which additionally include, for instance, causal, conceptual space, and DisCoCirc models. We next demonstrate the explainability benefits of CI models. Firstly, their compositional structure may allow the computation of other quantities of interest, and may facilitate inference from the model to the modelled phenomenon by matching its structure. Secondly, they allow for diagrammatic explanations for their behaviour, based on influence constraints, diagram surgery and rewrite explanations. Finally, we discuss many future directions for the approach, raising the question of how to learn such meaningfully structured models in practice.

==> figures/blank.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> figures/box-test.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (2, 1) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/box-test2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (-1, 1.25) {$f$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/concept-decode.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, -1.75) {$C_i$};
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=label] (2) at (-0.75, -1) {$Z$};
		\node [style=map] (3) at (0, 0) {$d$};
		\node [style=label] (4) at (0, 1.75) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/concept-product.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (-3.5, 0.25) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/concept.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0.5, 0) {$\syn{C}$};
		\node [style=none] (1) at (0.5, -0.25) {};
		\node [style=none] (2) at (0.5, -1.25) {};
		\node [style=label] (3) at (0.5, -1.75) {$\syn{Z}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/exp-value.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, -1) {$\omega$};
		\node [style=map] (1) at (0, 1) {$e$};
		\node [style=label] (2) at (-0.5, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/f1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 0) {$f_1$};
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=none] (2) at (0, -1.25) {};
		\node [style=label] (3) at (0, -1.75) {$A_1$};
		\node [style=label] (4) at (0, 1.75) {$B_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/fab.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.25) {};
		\node [style=none] (1) at (0, -1.25) {};
		\node [style=map] (2) at (0, 0) {$f$};
		\node [style=label] (3) at (0, 1.75) {$B$};
		\node [style=label] (4) at (0, -1.75) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gen-model-simple.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 0) {$c$};
		\node [style=map] (1) at (0, -2) {$\sigma$};
		\node [style=none] (2) at (0, 1.25) {};
		\node [style=label] (3) at (0, 1.75) {$X$};
		\node [style=label] (4) at (-0.75, -1) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/groupi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=none] (2) at (0, -1.25) {};
		\node [style=map] (4) at (0, 0) {$g_i$};
		\node [style=label] (5) at (0, -1.75) {$Z_i$};
		\node [style=label] (6) at (0, 1.75) {$Z_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/initstate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (2.75, 0) {$\initstate$};
		\node [style=none] (1) at (2.75, 1.25) {};
		\node [style=none] (2) at (2.75, 0) {};
		\node [style=label] (3) at (2.75, 1.75) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/mat-values.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=sharpeffect] (0) at (0.5, 1.5) {$y$};
		\node [style=none] (1) at (0.5, 1.5) {};
		\node [style=sharpstate] (2) at (0.5, -1.5) {$x$};
		\node [style=map] (3) at (0.5, 0) {$M$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/normal-state2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0.5, -0.5) {$\omega$};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=label] (2) at (0.5, 1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/phrase-state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium map] (0) at (0, 0) {$w_1,\dots,w_n$};
		\node [style=none] (1) at (0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/point-state-eff-2.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (4.75, -0.75) {};
		\node [style=sharpeffect] (1) at (4.75, 1) {$y$};
		\node [style=sharpstate] (2) at (4.75, -0.75) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/probe-states.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 0) {$c_i$};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (0, 1) {};
		\node [style=label] (4) at (0, 1.5) {$C_i$};
		\node [style=map] (5) at (0, -1.25) {$v$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/probe.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 0) {$c_i$};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (0, 1) {};
		\node [style=label] (3) at (0, -1.5) {$V$};
		\node [style=label] (4) at (0, 1.5) {$C_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sharp-effect-x.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=sharpeffect] (0) at (0.5, 0.75) {$x$};
		\node [style=none] (1) at (0.5, -0.5) {};
		\node [style=label] (2) at (0.5, -1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sharp-state-x.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=sharpstate] (0) at (0.5, -0.75) {$x$};
		\node [style=none] (1) at (0.5, 0.5) {};
		\node [style=label] (2) at (0.5, 1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, -0.25) {$\omega$};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=label] (2) at (0, 1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/text-to-process.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 0) {$w_1,\dots,w_n$};
		\node [style=none] (1) at (0, 1.5) {};
		\node [style=none] (2) at (0, -1.5) {};
		\node [style=label] (3) at (0, 2) {$T(w)$};
		\node [style=label] (4) at (0, -2) {$T(w)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{label}=[font={\footnotesize}, text height=1ex, text depth=0.15ex]
\tikzstyle{map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=5mm]
\tikzstyle{medium map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=12mm, tikzit fill=red]
\tikzstyle{large map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=18mm, tikzit fill=blue]
\tikzstyle{scalar}=[circle, draw, inner sep=2pt, line width=0.7pt]
\tikzstyle{upground}=[circuit ee IEC, thick, ground, rotate=90, scale=1.5, tikzit fill=black, tikzit shape=rectangle]
\tikzstyle{downground}=[circuit ee IEC, thick, ground, rotate=-90, scale=1.5, tikzit fill=black, tikzit shape=rectangle]
\tikzstyle{downgroundnorm}=[circuit ee IEC, thick, ground, rotate=-90, scale=1.5, fill=white, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{point}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=0.5cm]
\tikzstyle{copoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0.2pt, minimum width=0.5cm, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=0.5cm]
\tikzstyle{wide point}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, minimum width=12mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{wide copoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0.2pt, minimum width=0.5cm, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=12mm, tikzit fill=red]
\tikzstyle{whitedot}=[circle, draw=black, inner sep=.4ex, fill=white]
\tikzstyle{graydot}=[circle, draw=black, inner sep=.4ex, fill=gray]
\tikzstyle{blackdot}=[circle, draw=black, inner sep=.4ex, fill=black]
\tikzstyle{decomp}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0pt, minimum width=0.75cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle]
\tikzstyle{decompwide}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0pt, minimum width=1.5cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{decompflip}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0pt, minimum width=0.75cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle]
\tikzstyle{decompwideflip}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0pt, minimum width=1.5cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{sharpstate}=[point]
\tikzstyle{sharpeffect}=[copoint]
\tikzstyle{mapdiagc}=[fill=white, draw=black, shape=rectangle, minimum height=5mm, minimum width=5mm, line width=0.5mm]
\tikzstyle{plus}=[fill=white, draw=black, shape=circle, label={+}, inner sep=.4ex]
\tikzstyle{multiply}=[fill=white, draw=black, shape=circle, inner sep=.4ex]
\tikzstyle{zx}=[fill=white, draw=black, shape=circle, inner sep=0]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle, font={{\Huge\bfseries\sffamily}}]
\tikzstyle{blackbox}=[fill=black, draw=black, shape=rectangle, minimum width=12mm, minimum height=5mm]
\tikzstyle{blackboxsmall}=[fill={rgb,255: red,224; green,224; blue,224}, draw=black, shape=rectangle, minimum width=5mm, minimum height=5mm]

% Edge styles
\tikzstyle{dir}=[->]
\tikzstyle{dashline}=[-, dashed]
\tikzstyle{triangle}=[->, style={{-{Triangle[open]}}}]
\tikzstyle{norm}=[-, dashed, color=blue, draw={rgb,255: red,51; green,0; blue,255}]
\tikzstyle{maptostyle}=[{|->}]
\tikzstyle{dashdir}=[->, dashed]
\tikzstyle{thickline}=[-, thick]
\tikzstyle{cond}=[-, draw=blue]
\tikzstyle{logbox}=[-, draw={rgb,255: red,0; green,158; blue,10}]
\tikzstyle{diagCwire}=[-, thick, tikzit draw={rgb,255: red,255; green,0; blue,4}]
\tikzstyle{dirgrey}=[->, draw={rgb,255: red,113; green,113; blue,113}]

